Introducing the Condor Array Telescope: III. The expansion and age of the shell of the dwarf nova Z Camelopardalis, and detection of a second, larger shell

The existence of a vast nova shell surrounding the prototypical dwarf nova Z Camelopardalis (Z Cam) proves that some old novae undergo metamorphosis to appear as dwarf novae thousands of years after a nova eruption. The expansion rates of ancient nova shells offer a way to constrain both the time between nova eruptions and the time for post-nova mass transfer rates to decrease significantly, simultaneously testing nova thermonuclear runaway models and hibernation theory. Previous limits on the expansion rate of part of the Z Cam shell constrain the inter-eruption time between Z Cam nova events to be $>$ 1300 years. Deeper narrow-band imaging of the ejecta of Z Cam with the Condor Array Telescope now reveals very low surface brightness areas of the remainder of the shell. A second, even fainter shell is also detected, concentric with and nearly three times the size of the "inner" shell. This is the first observational support of the prediction that concentric shells must surround the frequently-erupting novae of relatively massive white dwarfs. The Condor images extend our Z Cam imaging baseline to 15 years, yielding the inner shell's expansion rate as $v = 83 \pm 37$ km s$^{-1}$ at 23 degrees South of West, in excellent agreement with our 2012 prediction. This velocity corresponds to an approximate age of $t = 2672^{-817}_{+2102}$ yr. While consistent with the suggestion that the most recent nova eruption of Z Cam was the transient recorded by Chinese Imperial astrologers in the year 77 BCE, the age uncertainty is still too large to support or disprove a connection with Z Cam.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
